Motion-Adapted Three-Dimensional Frequency Selective Extrapolation

It has been shown, that high resolution images can be acquired using a low resolution sensor with non-regular sampling. Therefore, post-processing is necessary. In terms of video data, not only the spatial neighborhood can be used to assist the reconstruction, but also the temporal neighborhood. A popular and well performing algorithm for this kind of problem is the three-dimensional frequency selective extrapolation (3D-FSE) for which a motion adapted version is introduced in this paper. This proposed extension solves the problem of changing content within the area considered by the 3D-FSE, which is caused by motion within the sequence. Because of this motion, it may happen that regions are emphasized during the reconstruction that are not present in the original signal within the considered area. By that, false content is introduced into the extrapolated sequence, which affects the resulting image quality negatively. The novel extension, presented in the following, incorporates motion data of the sequence in order to adapt the algorithm accordingly, and compensates changing content, resulting in gains of up to 1.75 dB compared to the existing 3D-FSE.

==> Graphics/FSR2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FSR2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{779.36068798bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4730315)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Graphics/FSR2.pdf}}%
    \put(0.29539083,0.36303765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18489169\unitlength}\raggedright $\cdots$\end{minipage}}}%
    \put(0.63683371,0.36303765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18489169\unitlength}\raggedright $\cdots$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Graphics/FSR_new_w.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FSR_new_w.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{779.36068798bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4730315)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Graphics/FSR_new_w.pdf}}%
    \put(0.2953908,0.36303765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18489169\unitlength}\raggedright $\cdots$\end{minipage}}}%
    \put(0.63683364,0.36303765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18489169\unitlength}\raggedright $\cdots$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Folge_maskierter_Frames_grau_schwarz_neu.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225.73550007bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77543802)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf}}%
    \put(0.06661817,0.6403295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{n}}}%
    \put(-0.00386984,0.5267805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{m}}}%
    \put(0.08164077,0.57311069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf}}%
    \put(0.20469271,0.04495442){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Reconstructed area}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf}}%
    \put(0.20469271,0.00157949){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Loss area}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf}}%
    \put(0.20815543,0.13283726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Volume to be reconstructed}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf}}%
    \put(0.20577372,0.09218858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Support area}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf}}%
  \end{picture}%
\endgroup%


==> Graphics/Folge_maskierter_Frames_grau_schwarz_neu_backup.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Folge_maskierter_Frames_grau_schwarz_neu.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79332719)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf}}%
    \put(0.07133315,0.67079256){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{n}}}%
    \put(0.0,0.54776239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{m}}}%
    \put(0.08628711,0.58388089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf}}%
    \put(0.20877679,0.15561916){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Volume to be reconstructed}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf}}%
    \put(0.20877679,0.11015621){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Support area $\mathcal{A}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf}}%
    \put(0.20877679,0.06813787){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Reconstructed area $\mathcal{R}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Graphics/Folge_maskierter_Frames_grau_schwarz_neu.pdf}}%
    \put(0.20877679,0.02496113){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Loss area $\mathcal{B}$}}}%
    
    
  \end{picture}%
\endgroup%


==> Graphics/MCFSE.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MCFSE.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{751.01423128bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46078245)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Graphics/MCFSE.pdf}}%
    \put(0.28766796,0.36550908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19187028\unitlength}\raggedright $\cdots$\end{minipage}}}%
    \put(0.64199835,0.36550908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19187028\unitlength}\raggedright $\cdots$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Graphics/overview_FSE.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview_FSE.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0.30010568,0.850593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16467163\unitlength}\raggedright $\cdots$\end{minipage}}}%
    \put(0.64084416,0.850593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16467163\unitlength}\raggedright $\cdots$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Graphics/overview_FSE.pdf}}%
    \put(0.30010347,0.60779896){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16467162\unitlength}\raggedright $\cdots$\end{minipage}}}%
    \put(0.64084086,0.60779896){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16467167\unitlength}\raggedright $\cdots$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Graphics/overview_FSE.pdf}}%
    \put(0.05455421,0.9621272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{n}}}%
    \put(-0.00127295,0.9069686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{m}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Graphics/overview_FSE.pdf}}%
    \put(0.39529313,0.9621272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{n}}}%
    \put(0.33946597,0.9069686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{m}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Graphics/overview_FSE.pdf}}%
    \put(0.73603201,0.9621272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{n}}}%
    \put(0.68020485,0.9069686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{m}}}%
  \end{picture}%
\endgroup%


==> Graphics/overview_FSE_top.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview_FSE_top.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.125)%
    \put(0.00893469,0.96629783){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{$\cdots$}}}%
    \put(0.95767836,0.97195059){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{$\cdots$}}}%
    \put(0.00893151,0.72774342){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{$\cdots$}}}%
    \put(0.95767836,0.72915661){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{$\cdots$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Graphics/overview_FSE_top.pdf}}%
    \put(0.10041656,1.08141825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{n}}}%
    \put(0.05735986,1.04381731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{m}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Graphics/overview_FSE_top.pdf}}%
    \put(0.40940545,1.08141825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{n}}}%
    \put(0.36634875,1.04381731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{m}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Graphics/overview_FSE_top.pdf}}%
    \put(0.71839437,1.08141825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{n}}}%
    \put(0.67533767,1.04381731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{m}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Graphics/overview_FSE_top.pdf}}%
    \put(0.17954957,0.57300272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t-1}}}%
    \put(0.50378301,0.57359484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.78701981,0.57300272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t+1}}}%
  \end{picture}%
\endgroup%


==> Graphics/vergleich_FSE_MCW-FSE.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vergleich_FSE_MCW-FSE.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{240.19235626bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24808873)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Graphics/vergleich_FSE_MCW-FSE.pdf}}%
    %\put(-0.00224854,0.05953005){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39849015\unitlength}\raggedright a) 3D-FSE\end{minipage}}}%
    %\put(0,0.01800995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a) 3D-FSE}}}%
    \put(0,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a) 3D-FSE}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Graphics/vergleich_FSE_MCW-FSE.pdf}}%
    %\put(0.34882429,0.01800995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b) 3D-MCW-FSE}}}%
    \put(0.34882429,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b) 3D-MCW-FSE}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Graphics/vergleich_FSE_MCW-FSE.pdf}}%
    %\put(0.70266372,0.01800995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c) Original}}}%
    \put(0.70266372,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c) Original}}}%
    \put(0,0.001){\includegraphics[width=\unitlength,page=4]{Graphics/vergleich_FSE_MCW-FSE.pdf}}%
    \put(0.22283293,0.22318506){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{28,33 dB}}}}%
    \put(0.001,0.001){\includegraphics[width=\unitlength,page=5]{Graphics/vergleich_FSE_MCW-FSE.pdf}}%
    \put(0.57518831,0.22318506){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{30,27 dB}}}}%
  \end{picture}%
\endgroup%


==> Graphics/vergleich_FSE_MCW-FSE_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vergleich_FSE_MCW-FSE_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.66641295bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80373066)%
    \put(-0.00122592,0.42764137){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{a) 3D-FSE}}}%
    \put(0.33948644,0.42764137){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b) 3D-MCW-FSE}}}%
    \put(0.67910288,0.42764137){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c) Reference}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Graphics/vergleich_FSE_MCW-FSE_new.pdf}}%
    \put(-0.00072878,0.02247138){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{d) 3D-FSE}}}%
    \put(0.33842766,0.02247138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e) 3D-MCW-FSE}}}%
    \put(0.67910288,0.02247138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{f) Reference}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Graphics/vergleich_FSE_MCW-FSE_new.pdf}}%
    \put(0.1742551,0.47979805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{29,02dB}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Graphics/vergleich_FSE_MCW-FSE_new.pdf}}%
    \put(0.51317036,0.47979805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{31,97dB}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Graphics/vergleich_FSE_MCW-FSE_new.pdf}}%
    \put(0.51317036,0.07744466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{27,93dB}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Graphics/vergleich_FSE_MCW-FSE_new.pdf}}%
    \put(0.17391042,0.07744466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{27,63dB}}}%
  \end{picture}%
\endgroup%

